Model-Based Reinforcement Learning Exploiting State-Action Equivalence

Leveraging an equivalence property in the state-space of a Markov Decision Process (MDP) has been investigated in several studies. This paper studies equivalence structure in the reinforcement learning (RL) setup, where transition distributions are no longer assumed to be known. We present a notion of similarity between transition probabilities of various state-action pairs of an MDP, which naturally defines an equivalence structure in the state-action space. We present equivalence-aware confidence sets for the case where the learner knows the underlying structure in advance. These sets are provably smaller than their corresponding equivalence-oblivious counterparts. In the more challenging case of an unknown equivalence structure, we present an algorithm called ApproxEquivalence that seeks to find an (approximate) equivalence structure, and define confidence sets using the approximate equivalence. To illustrate the efficacy of the presented confidence sets, we present C-UCRL, as a natural modification of UCRL2 for RL in undiscounted MDPs. In the case of a known equivalence structure, we show that C-UCRL improves over UCRL2 in terms of regret by a factor of $\sqrt{SA/C}$, in any communicating MDP with $S$ states, $A$ actions, and $C$ classes, which corresponds to a massive improvement when $C \ll SA$. To the best of our knowledge, this is the first work providing regret bounds for RL when an equivalence structure in the MDP is efficiently exploited. In the case of an unknown equivalence structure, we show through numerical experiments that C-UCRL combined with ApproxEquivalence outperforms UCRL2 in ergodic MDPs.

==> Figs/data/layer-00-strokemap.dat <==
}

==> New folder/Figs/data/layer-00-strokemap.dat <==
}

==> New folder/RiverSwim.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RiverSwim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{604.73983645bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23520102)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{RiverSwim.pdf}}%
    \put(0.93415466,0.12094756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $s_L$\end{minipage}}}%
    \put(0.75026781,0.12037184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040373\unitlength}\raggedright $s_{L-1}$\end{minipage}}}%
    \put(0.93392041,0.23957471){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.95$\\ $(r=1)$\end{minipage}}}%
    \put(0.7594562,0.21904991){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.55$\end{minipage}}}%
    \put(0.84203212,0.15378257){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.84160615,0.0520501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{RiverSwim.pdf}}%
    \put(0.67499125,0.15789925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.67494326,0.10360153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.67191952,0.05352102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{RiverSwim.pdf}}%
    \put(0.84198414,0.09787847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{RiverSwim.pdf}}%
    \put(0.02976956,0.12452384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040373\unitlength}\raggedright $s_1$\end{minipage}}}%
    \put(0.02308335,0.22320191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.6$\end{minipage}}}%
    \put(0.10565928,0.15793457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.10561128,0.10099108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.10258754,0.0562021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{RiverSwim.pdf}}%
    \put(0.19371674,0.22480829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.55$\end{minipage}}}%
    \put(-0.0012515,0.04109531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\\ $(r=0.05)$\end{minipage}}}%
    \put(0.19908608,0.12301893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040373\unitlength}\raggedright $s_2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{RiverSwim.pdf}}%
    \put(0.2793978,0.15899288){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.27934981,0.10204939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.27897183,0.05726041){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{RiverSwim.pdf}}%
    \put(0.37520148,0.12309989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040373\unitlength}\raggedright $s_3$\end{minipage}}}%
    \put(0.36851528,0.22177796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.55$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{RiverSwim.pdf}}%
    \put(0.45393872,0.15912398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.45389073,0.10218048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.45351275,0.05739151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{RiverSwim.pdf}}%
  \end{picture}%
\endgroup%


==> New folder/ergodic_RiverSwim.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ergodic_RiverSwim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{604.73983645bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23520102)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ergodic_RiverSwim.pdf}}%
    \put(0.93415467,0.12094756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $s_L$\end{minipage}}}%
    \put(0.75026782,0.12037184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040374\unitlength}\raggedright $s_{L-1}$\end{minipage}}}%
    \put(0.93392043,0.23957471){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.95$\\ $(r=1)$\end{minipage}}}%
    \put(0.75945621,0.21904991){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.6$\end{minipage}}}%
    \put(0.84203214,0.15378257){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.35$\end{minipage}}}%
    \put(0.84160617,0.0520501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ergodic_RiverSwim.pdf}}%
    \put(0.67313782,0.20576777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.1$\end{minipage}}}%
    \put(0.67499126,0.15789925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.35$\end{minipage}}}%
    \put(0.67494327,0.10360152){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.67191953,0.05352101){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.9$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ergodic_RiverSwim.pdf}}%
    \put(0.84017871,0.20004458){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.1$\end{minipage}}}%
    \put(0.84198415,0.09787847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ergodic_RiverSwim.pdf}}%
    \put(0.02976956,0.12452384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040374\unitlength}\raggedright $s_1$\end{minipage}}}%
    \put(0.10116007,0.20580296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.1$\end{minipage}}}%
    \put(0.02308335,0.22320191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.4$\end{minipage}}}%
    \put(0.10565928,0.15793457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.6$\end{minipage}}}%
    \put(0.10561128,0.10099108){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.10258754,0.0562021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.9$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ergodic_RiverSwim.pdf}}%
    \put(0.19371674,0.22480829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.6$\end{minipage}}}%
    \put(-0.0012515,0.04109531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.9$\\ $(r=0.05)$\end{minipage}}}%
    \put(0.19908609,0.12301893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040374\unitlength}\raggedright $s_2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ergodic_RiverSwim.pdf}}%
    \put(0.2748986,0.20686127){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.1$\end{minipage}}}%
    \put(0.27939781,0.15899288){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.35$\end{minipage}}}%
    \put(0.27934981,0.10204938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.27897184,0.05726041){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.9$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ergodic_RiverSwim.pdf}}%
    \put(0.37520149,0.12309989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33040374\unitlength}\raggedright $s_3$\end{minipage}}}%
    \put(0.36851528,0.22177796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.6$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ergodic_RiverSwim.pdf}}%
    \put(0.44943952,0.20699236){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.1$\end{minipage}}}%
    \put(0.45393873,0.15912398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.35$\end{minipage}}}%
    \put(0.45389073,0.10218048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.05$\end{minipage}}}%
    \put(0.45351276,0.0573915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134427\unitlength}\raggedright $0.9$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ergodic_RiverSwim.pdf}}%
  \end{picture}%
\endgroup%

